Node-wise Hardware Trojan Detection Based on Graph Learning

In the fourth industrial revolution, securing the protection of the supply chain has become an ever-growing concern. One such cyber threat is a hardware Trojan (HT), a malicious modification to an IC. HTs are often identified in the hardware manufacturing process, but should be removed earlier, when the design is being specified. Machine learning-based HT detection in gate-level netlists is an efficient approach to identify HTs at the early stage. However, feature-based modeling has limitations in discovering an appropriate set of HT features. We thus propose NHTD-GL in this paper, a novel node-wise HT detection method based on graph learning (GL). Given the formal analysis of HT features obtained from domain knowledge, NHTD-GL bridges the gap between graph representation learning and feature-based HT detection. The experimental results demonstrate that NHTD-GL achieves 0.998 detection accuracy and outperforms state-of-the-art node-wise HT detection methods. NHTD-GL extracts HT features without heuristic feature engineering.

==> docs/template/IEEETransactions_LaTeX/IEEEtran/changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> fig/plot-hasegawa/stat-rg-test.csv <==
,path,normal,Trojan,ratio
0,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg000.pkl,281,255,0.47574626865671643
1,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg001.pkl,282,13,0.04406779661016949
2,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg002.pkl,278,12,0.041379310344827586
3,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg003.pkl,281,16,0.05387205387205387
4,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg004.pkl,274,80,0.22598870056497175
5,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg005.pkl,280,135,0.3253012048192771
6,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg006.pkl,274,81,0.22816901408450704
7,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg007.pkl,286,138,0.32547169811320753
8,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg008.pkl,274,76,0.21714285714285714
9,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg009.pkl,280,142,0.33649289099526064
10,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg010.pkl,284,13,0.04377104377104377
11,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg011.pkl,283,256,0.4749536178107607
12,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg012.pkl,281,140,0.332541567695962
13,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg013.pkl,278,134,0.32524271844660196
14,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg014.pkl,280,13,0.04436860068259386
15,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg015.pkl,274,80,0.22598870056497175
16,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg016.pkl,281,134,0.3228915662650602
17,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg017.pkl,280,129,0.3154034229828851
18,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg018.pkl,278,15,0.051194539249146756
19,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg019.pkl,281,10,0.03436426116838488
20,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg000.pkl,2131,253,0.10612416107382551
21,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg001.pkl,2151,72,0.032388663967611336
22,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg002.pkl,2155,8,0.0036985668053629217
23,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg003.pkl,2151,75,0.03369272237196765
24,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg005.pkl,2145,132,0.057971014492753624
25,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg006.pkl,2149,75,0.03372302158273381
26,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg007.pkl,2139,131,0.057709251101321586
27,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg008.pkl,2153,71,0.03192446043165468
28,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg010.pkl,2161,9,0.004147465437788019
29,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg011.pkl,2146,132,0.05794556628621598
30,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg013.pkl,2128,250,0.10513036164844407
31,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg014.pkl,2148,74,0.0333033303330333
32,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg015.pkl,2155,8,0.0036985668053629217
33,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg016.pkl,2142,133,0.05846153846153846
34,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg017.pkl,2132,248,0.10420168067226891
35,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg018.pkl,2148,75,0.033738191632928474
36,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg019.pkl,2148,7,0.0032482598607888632
37,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg020.pkl,2147,8,0.0037122969837587007
38,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg021.pkl,2149,75,0.03372302158273381
39,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg022.pkl,2144,73,0.032927379341452415
40,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg000.pkl,5556,269,0.046180257510729614
41,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg001.pkl,5574,81,0.014323607427055704
42,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg002.pkl,5574,22,0.003931379556826304
43,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg003.pkl,5574,89,0.015716051562775914
44,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg005.pkl,5574,143,0.025013118768584922
45,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg006.pkl,5574,89,0.015716051562775914
46,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg007.pkl,5574,141,0.024671916010498687
47,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg008.pkl,5574,78,0.013800424628450107
48,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg010.pkl,5574,25,0.00446508305054474
49,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg011.pkl,5574,148,0.0258650821391122
50,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg013.pkl,5556,255,0.04388229220443986
51,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg014.pkl,5574,89,0.015716051562775914
52,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg015.pkl,5574,22,0.003931379556826304
53,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg016.pkl,5574,149,0.026035296173335665
54,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg017.pkl,5559,253,0.04353062629043358
55,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg018.pkl,5574,89,0.015716051562775914
56,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg019.pkl,5574,19,0.0033971035222599678
57,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg020.pkl,5574,19,0.0033971035222599678
58,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg021.pkl,5574,88,0.015542211232779936
59,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg022.pkl,5574,82,0.014497878359264497
60,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg000.pkl,5563,253,0.04350068775790922
61,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg001.pkl,5594,72,0.012707377338510413
62,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg002.pkl,5611,8,0.0014237408791599928
63,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg003.pkl,5563,75,0.013302589570769777
64,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg004.pkl,5659,13,0.0022919605077574047
65,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg005.pkl,5572,133,0.023312883435582823
66,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg006.pkl,5616,75,0.013178703215603585
67,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg007.pkl,5628,135,0.02342529932326913
68,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg008.pkl,5579,71,0.012566371681415929
69,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg009.pkl,5626,139,0.024111014744145707
70,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg010.pkl,5642,9,0.0015926384710670677
71,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg011.pkl,5573,132,0.0231375985977213
72,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg012.pkl,5576,138,0.02415120756037802
73,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg013.pkl,5515,249,0.04319916724496877
74,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg014.pkl,5586,74,0.013074204946996466
75,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg015.pkl,5632,8,0.0014184397163120568
76,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg016.pkl,5579,133,0.023284313725490197
77,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg017.pkl,5572,248,0.04261168384879725
78,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg018.pkl,5586,75,0.013248542660307366
79,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg019.pkl,5639,11,0.0019469026548672567
80,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg000.pkl,6168,253,0.03940196231116649
81,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg001.pkl,6245,11,0.001758312020460358
82,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg002.pkl,6239,8,0.0012806146950536258
83,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg003.pkl,6204,75,0.011944577161968466
84,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg004.pkl,6252,13,0.0020750199521149242
85,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg005.pkl,6161,250,0.038995476524723134
86,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg006.pkl,6246,11,0.001758031005274093
87,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg007.pkl,6212,135,0.02126989128722231
88,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg008.pkl,6204,71,0.011314741035856574
89,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg009.pkl,6160,253,0.03945111492281304
90,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg010.pkl,6242,9,0.0014397696368581027
91,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg011.pkl,6212,132,0.02080706179066835
92,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg012.pkl,6205,138,0.02175626675074886
93,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg013.pkl,6160,249,0.03885161491652364
94,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg014.pkl,6244,11,0.0017585931254996002
95,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg015.pkl,6207,74,0.011781563445311257
96,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg016.pkl,6198,133,0.021007739693571316
97,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg017.pkl,6206,129,0.02036306235201263
98,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg018.pkl,6245,11,0.001758312020460358
99,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg019.pkl,6241,13,0.002078669651423089


==> fig/plot-hasegawa/stat-rg-train.csv <==
,path,normal,Trojan,ratio
0,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg100.pkl,273,81,0.2288135593220339
1,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg101.pkl,278,16,0.05442176870748299
2,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg102.pkl,277,75,0.21306818181818182
3,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg103.pkl,280,133,0.3220338983050847
4,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg104.pkl,281,12,0.040955631399317405
5,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg105.pkl,271,248,0.47784200385356457
6,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg106.pkl,282,139,0.33016627078384797
7,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg107.pkl,279,10,0.03460207612456748
8,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg108.pkl,279,10,0.03460207612456748
9,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg109.pkl,280,138,0.33014354066985646
10,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg110.pkl,280,130,0.3170731707317073
11,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg111.pkl,280,77,0.21568627450980393
12,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg112.pkl,276,136,0.3300970873786408
13,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg113.pkl,285,13,0.0436241610738255
14,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg114.pkl,277,15,0.05136986301369863
15,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg115.pkl,270,251,0.4817658349328215
16,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg116.pkl,280,134,0.32367149758454106
17,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg117.pkl,272,72,0.20930232558139536
18,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg118.pkl,284,74,0.20670391061452514
19,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-RS232/RS232-rg119.pkl,279,135,0.32608695652173914
20,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg094.pkl,2152,75,0.03367759317467445
21,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg096.pkl,2145,133,0.058384547848990345
22,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg097.pkl,2161,10,0.004606172270842929
23,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg099.pkl,2125,247,0.10413153456998314
24,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg100.pkl,2145,10,0.004640371229698376
25,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg101.pkl,2151,75,0.03369272237196765
26,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg102.pkl,2144,71,0.032054176072234764
27,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg103.pkl,2147,131,0.05750658472344162
28,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg104.pkl,2141,73,0.03297199638663053
29,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg105.pkl,2141,127,0.05599647266313933
30,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg108.pkl,2148,72,0.032432432432432434
31,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg109.pkl,2148,132,0.05789473684210526
32,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg110.pkl,2144,128,0.056338028169014086
33,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg111.pkl,2151,8,0.0037054191755442334
34,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg112.pkl,2150,130,0.05701754385964912
35,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg113.pkl,2146,73,0.032897701667417754
36,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg116.pkl,2150,132,0.057843996494303246
37,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg117.pkl,2151,6,0.0027816411682892906
38,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg118.pkl,2143,70,0.031631269769543606
39,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s15850/s15850-rg119.pkl,2134,249,0.10449013848090642
40,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg094.pkl,5574,90,0.015889830508474576
41,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg096.pkl,5574,149,0.026035296173335665
42,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg097.pkl,5574,28,0.004998214923241699
43,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg099.pkl,5556,252,0.04338842975206612
44,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg100.pkl,5574,30,0.0053533190578158455
45,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg101.pkl,5574,90,0.015889830508474576
46,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg102.pkl,5574,75,0.013276686139139671
47,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg103.pkl,5574,145,0.02535408288162266
48,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg104.pkl,5574,82,0.014497878359264497
49,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg105.pkl,5574,133,0.0233047135097249
50,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg108.pkl,5574,79,0.013974880594374668
51,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg109.pkl,5574,146,0.025524475524475523
52,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg110.pkl,5574,134,0.023475823405746322
53,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg111.pkl,5574,24,0.004287245444801715
54,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg112.pkl,5574,140,0.024501225061253063
55,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg113.pkl,5574,82,0.014497878359264497
56,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg116.pkl,5574,143,0.025013118768584922
57,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg117.pkl,5574,10,0.0017908309455587394
58,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg118.pkl,5574,74,0.013101983002832862
59,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s35932/s35932-rg119.pkl,5556,255,0.04388229220443986
60,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg100.pkl,5642,10,0.0017692852087756545
61,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg101.pkl,5628,75,0.013150973172014729
62,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg102.pkl,5586,71,0.012550821990454304
63,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg103.pkl,5548,131,0.023067441450959677
64,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg104.pkl,5582,73,0.01290893015030946
65,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg105.pkl,5573,127,0.022280701754385963
66,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg106.pkl,5610,135,0.02349869451697128
67,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg107.pkl,5628,7,0.0012422360248447205
68,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg108.pkl,5593,72,0.012709620476610768
69,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg109.pkl,5599,136,0.023714036617262423
70,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg110.pkl,5571,128,0.022460080715915074
71,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg111.pkl,5648,12,0.0021201413427561835
72,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg112.pkl,5603,134,0.023357155307652082
73,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg113.pkl,5611,73,0.012843068261787473
74,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg114.pkl,5626,13,0.002305373293137081
75,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg115.pkl,5554,133,0.02338667135572358
76,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg116.pkl,5621,136,0.023623414973076254
77,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg117.pkl,5638,10,0.0017705382436260624
78,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg118.pkl,5569,70,0.01241354850150736
79,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38417/s38417-rg119.pkl,5537,249,0.04303491185620463
80,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg100.pkl,6206,74,0.01178343949044586
81,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg101.pkl,6211,75,0.011931275851097677
82,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg102.pkl,6203,71,0.011316544469238125
83,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg103.pkl,6195,131,0.020708188428706923
84,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg104.pkl,6204,73,0.01162975943922256
85,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg105.pkl,6162,247,0.038539553752535496
86,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg106.pkl,6214,139,0.0218794270423422
87,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg107.pkl,6247,13,0.0020766773162939297
88,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg108.pkl,6206,72,0.011468620579802484
89,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg109.pkl,6214,136,0.021417322834645668
90,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg110.pkl,6166,248,0.03866541939507328
91,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg111.pkl,6205,72,0.011470447666082524
92,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg112.pkl,6215,136,0.021413950558967092
93,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg113.pkl,6202,73,0.011633466135458168
94,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg114.pkl,6203,74,0.011789071212362594
95,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg115.pkl,6196,131,0.020704915441757548
96,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg116.pkl,6206,138,0.021752837326607818
97,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg117.pkl,6207,69,0.010994263862332695
98,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg118.pkl,6203,70,0.011158935118762953
99,/home/kento.hasegawa/works/2021/2021-1111-sp-gl/ht-graph-learning//pkl/rg-s38584/s38584-rg119.pkl,6203,131,0.020682033470161034


==> fig/yamashita/plot-grid-search/csv/3GNN_40DIM.csv <==
model,layer,batch,unit,Recall,TNR,ACC,Precision,F1-score
gat,2,1,16,0.799479721,0.999712326,0.998074206,0.931437709,0.842881672
gat,2,1,32,0.800899753,0.999669106,0.998313556,0.972141162,0.854507343
gat,2,5,16,0.84518296,0.999217134,0.997567534,0.954148032,0.877884612
gat,2,5,32,0.860890431,0.999679656,0.998634894,0.957385368,0.890022443
gat,2,10,16,0.829433923,0.999180235,0.997898944,0.882074271,0.833008022
gat,2,10,32,0.832682016,0.999526399,0.998302264,0.946559953,0.864196393
gat,2,15,16,0.833956705,0.999203597,0.998192055,0.873495683,0.835144113
gat,2,15,32,0.858351097,0.999288372,0.998308202,0.929418077,0.877219525
gat,2,20,16,0.836309339,0.997342967,0.996115054,0.872449823,0.82905953
gat,2,20,32,0.808602538,0.999385541,0.996431816,0.932977087,0.84491346
gat,2,25,16,0.843155189,0.997773389,0.996762934,0.816098488,0.808339565
gat,2,25,32,0.824030204,0.99929802,0.997117472,0.932575417,0.852696055
gat,2,30,16,0.831052079,0.996736442,0.995601361,0.812628902,0.787598433
gat,2,30,32,0.852984101,0.999059983,0.998065636,0.934064142,0.881527436
gat,3,1,16,0.81283061,0.999235601,0.996750833,0.96032554,0.861256403
gat,3,1,32,0.834035784,0.999778534,0.998457454,0.976467391,0.887876666
gat,3,5,16,0.876044884,0.999370915,0.998493694,0.96121229,0.900462068
gat,3,5,32,0.880177909,0.999518923,0.998260773,0.975981251,0.915008119
gat,3,10,16,0.845668325,0.999544697,0.998535097,0.96003498,0.881546516
gat,3,10,32,0.865954185,0.999211184,0.997933178,0.971941273,0.900963618
gat,3,15,16,0.869956911,0.999441007,0.99836283,0.922104978,0.876772391
gat,3,15,32,0.859235378,0.999487398,0.998417606,0.956445825,0.886615996
gat,3,20,16,0.841699427,0.998265957,0.99564405,0.901283427,0.848223407
gat,3,20,32,0.885534892,0.997866766,0.996920826,0.902657497,0.875456566
gat,3,25,16,0.839197549,0.99848719,0.995026599,0.880317963,0.832029365
gat,3,25,32,0.863579522,0.997945863,0.996817289,0.844849699,0.823138351
gat,3,30,16,0.8792485,0.999308523,0.997688661,0.967339511,0.909363158
gat,3,30,32,0.870064934,0.999313341,0.997961032,0.963446763,0.897148421
gine,2,1,16,0,1,0.983094331,0,0
gine,2,1,32,0.054101019,0.999288593,0.982447246,0.035664699,0.029355816
gine,2,5,16,0.148534919,0.999095864,0.986513678,0.362748128,0.155106691
gine,2,5,32,0.182313836,0.999140404,0.982809514,0.215869222,0.139298817
gine,2,10,16,0.188478593,0.99152,0.978241339,0.242959462,0.166212936
gine,2,10,32,0.261573687,0.999011199,0.983188195,0.274909966,0.190882022
gine,2,15,16,0.188147748,0.99410934,0.977892071,0.15988385,0.095697391
gine,2,15,32,0.24939426,0.997084539,0.981355009,0.321868646,0.179550679
gine,2,20,16,0.065563757,0.999902925,0.984433046,0.207769424,0.089775834
gine,2,20,32,0.23710147,0.998529943,0.986343889,0.392066982,0.239632702
gine,2,25,16,0.073772707,0.999655368,0.986091561,0.194931176,0.095391978
gine,2,25,32,0.269577442,0.99113691,0.978462462,0.300623609,0.205046071
gine,2,30,16,0.094033445,0.999498674,0.983970915,0.179622347,0.07759383
gine,2,30,32,0.193791593,0.993917603,0.980920074,0.351907952,0.206278173
gine,3,1,16,0.042168675,1,0.983309972,0.125,0.062929788
gine,3,1,32,0.075321807,1,0.984871681,0.166666667,0.101291421
gine,3,5,16,0.104600675,0.999646715,0.983154098,0.174486512,0.080683622
gine,3,5,32,0.147273567,0.998718876,0.98261809,0.229668842,0.132952606
gine,3,10,16,0.169558869,0.991860733,0.976704395,0.246634934,0.179559774
gine,3,10,32,0.140844653,0.991325637,0.975120837,0.308769778,0.116415381
gine,3,15,16,0.138801443,0.997730766,0.9828293,0.177990341,0.096329928
gine,3,15,32,0.117549686,0.99989226,0.983575749,0.196052271,0.130623046
gine,3,20,16,0.267540611,0.997753629,0.984844271,0.316614674,0.218699652
gine,3,20,32,0.090248101,0.999209578,0.982851222,0.08633082,0.049301671
gine,3,25,16,0.19488401,0.993752846,0.979086558,0.121577694,0.098183534
gine,3,25,32,0.088528616,0.998921599,0.982242613,0.15351864,0.076531386
gine,3,30,16,0.309420413,0.983235715,0.968320415,0.301470387,0.181090052
gine,3,30,32,0.273563056,0.984829078,0.96986155,0.237422123,0.184761223
mpnn,2,1,16,0.73672742,0.999015776,0.995891072,0.909332785,0.78964519
mpnn,2,1,32,0.71789492,0.997758619,0.994597978,0.832824522,0.747368734
mpnn,2,5,16,0.803593099,0.999084458,0.99773557,0.914313466,0.830196238
mpnn,2,5,32,0.819043836,0.998925756,0.997615403,0.944361667,0.857435777
mpnn,2,10,16,0.806315223,0.999643641,0.998033305,0.912416819,0.832623922
mpnn,2,10,32,0.818936414,0.998212083,0.996691367,0.900557246,0.834593642
mpnn,2,15,16,0.81095323,0.998827305,0.997033708,0.89982747,0.823941274
mpnn,2,15,32,0.797723506,0.997863979,0.99664574,0.879444223,0.815311486
mpnn,2,20,16,0.803137447,0.998423881,0.996995671,0.882047239,0.820474735
mpnn,2,20,32,0.829386882,0.997882849,0.996468061,0.863772675,0.818432609
mpnn,2,25,16,0.816057344,0.99866847,0.997292038,0.873407438,0.828362261
mpnn,2,25,32,0.823249158,0.998069461,0.996750904,0.888561364,0.8274449
mpnn,2,30,16,0.825411416,0.998578087,0.99751561,0.878200862,0.833743697
mpnn,2,30,32,0.794141896,0.997939992,0.996547847,0.857034065,0.804428754
mpnn,3,1,16,0.595562235,0.999042066,0.993439509,0.700188412,0.599245289
mpnn,3,1,32,0.719496169,0.996974487,0.995065139,0.838424733,0.737912274
mpnn,3,5,16,0.832997761,0.999249368,0.996499963,0.906012547,0.843757191
mpnn,3,5,32,0.791351079,0.998198557,0.996432156,0.900378587,0.806623907
mpnn,3,10,16,0.807515187,0.997478008,0.996315194,0.883775123,0.823098087
mpnn,3,10,32,0.844864191,0.998204685,0.996633352,0.899508839,0.855141205
mpnn,3,15,16,0.79143835,0.998069625,0.995906326,0.907218534,0.821135033
mpnn,3,15,32,0.879227411,0.999200573,0.997785935,0.900194001,0.87119713
mpnn,3,20,16,0.839117052,0.998674237,0.997231435,0.907769078,0.860137377
mpnn,3,20,32,0.841144021,0.999272547,0.99762907,0.927848133,0.866314275
mpnn,3,25,16,0.821232584,0.997980775,0.994789331,0.941057051,0.848931957
mpnn,3,25,32,0.848451403,0.997921991,0.996828042,0.876153534,0.844692353
mpnn,3,30,16,0.849581494,0.998235398,0.996837724,0.917536587,0.863728852
mpnn,3,30,32,0.858603639,0.998088286,0.996598019,0.866082977,0.843177014

==> fig/yamashita/plot-grid-search/csv/3GNN_46DIM.csv <==
model,layer,batch,unit,Recall,TNR,ACC,Precision,F1-score
gat,2,1,16,0.866212786,0.999440654,0.998773485,0.949091095,0.880553085
gat,2,1,32,0.835137702,0.999467181,0.998776827,0.952216312,0.854651198
gat,2,5,16,0.87587599,0.999669966,0.998903628,0.945285035,0.883977165
gat,2,5,32,0.866574203,0.998861668,0.998237513,0.937054913,0.867398219
gat,2,10,16,0.879403125,0.998664038,0.997010436,0.91224059,0.875471823
gat,2,10,32,0.873765879,0.998791497,0.997957711,0.932227736,0.875076803
gat,2,15,16,0.902771842,0.998441498,0.99785431,0.923361235,0.896226165
gat,2,15,32,0.875875812,0.998854894,0.997410109,0.930913589,0.874435409
gat,2,20,16,0.859580081,0.999225971,0.998048469,0.948470735,0.877236046
gat,2,20,32,0.889688904,0.998619708,0.997695957,0.913204443,0.882911202
gat,2,25,16,0.849437572,0.998701975,0.997192241,0.917024182,0.86078203
gat,2,25,32,0.886943346,0.998445371,0.997710502,0.924464887,0.881153804
gat,2,30,16,0.869944887,0.99943859,0.998811365,0.973818598,0.901523057
gat,2,30,32,0.86125391,0.998364468,0.997363755,0.926071514,0.862457072
gat,3,1,16,0.892149596,0.999170624,0.998406812,0.9263482,0.884294593
gat,3,1,32,0.859599933,0.999318793,0.998515158,0.925289522,0.858825776
gat,3,5,16,0.902018044,0.999569385,0.998874078,0.957841008,0.90830594
gat,3,5,32,0.884954786,0.998956249,0.998266909,0.948270879,0.88915804
gat,3,10,16,0.892393143,0.999471392,0.998739549,0.932950636,0.882040795
gat,3,10,32,0.89595965,0.998963301,0.998075787,0.934389569,0.889604763
gat,3,15,16,0.873809335,0.999330054,0.998678116,0.961038961,0.881691077
gat,3,15,32,0.89373614,0.998822304,0.997290944,0.920195489,0.883576916
gat,3,20,16,0.890370611,0.999539167,0.997889589,0.977472573,0.921099252
gat,3,20,32,0.882247151,0.998153194,0.997617582,0.92191892,0.865061725
gat,3,25,16,0.880196799,0.998678937,0.997240804,0.942206937,0.877129131
gat,3,25,32,0.890681387,0.998114114,0.997426251,0.894385585,0.875317614
gat,3,30,16,0.882962568,0.998001228,0.99626823,0.909555491,0.865421928
gat,3,30,32,0.878703704,0.998450641,0.997764048,0.938981775,0.880619533
gine,2,1,16,0.099946157,0.999988203,0.987223482,0.20820802,0.119561164
gine,2,1,32,0.045435412,0.999929219,0.983695351,0.114989177,0.049390936
gine,2,5,16,0.330759911,0.998061487,0.991648963,0.541687564,0.367387112
gine,2,5,32,0.312524874,0.991930755,0.984346037,0.408915984,0.312089765
gine,2,10,16,0.411381991,0.99767204,0.990496342,0.622749437,0.429541879
gine,2,10,32,0.657276889,0.981741894,0.980594401,0.475130274,0.489662283
gine,2,15,16,0.472075113,0.990865725,0.986696779,0.508819885,0.417424034
gine,2,15,32,0.645772319,0.990719215,0.987749496,0.44960147,0.478666685
gine,2,20,16,0.585411045,0.993729896,0.987824146,0.616186027,0.497859671
gine,2,20,32,0.5440383,0.980911488,0.973439038,0.49122268,0.390826603
gine,2,25,16,0.560800625,0.985183192,0.981726225,0.50573468,0.456341394
gine,2,25,32,0.572801028,0.964494678,0.96051389,0.318313587,0.33303213
gine,2,30,16,0.535658117,0.982766005,0.976128639,0.47890035,0.436563432
gine,2,30,32,0.574330335,0.947676035,0.944907215,0.300967369,0.302714493
gine,3,1,16,0.025278268,0.999952812,0.983813467,0.080246914,0.036571804
gine,3,1,32,0.031443146,0.999952812,0.984639082,0.082094176,0.045456897
gine,3,5,16,0.092161566,0.999294241,0.985249381,0.143446765,0.109090286
gine,3,5,32,0.001766986,0.999944897,0.983209368,0.033119658,0.003354978
gine,3,10,16,0.340504553,0.996054136,0.989694402,0.468324427,0.360847241
gine,3,10,32,0.155839082,0.999679178,0.987218411,0.207130069,0.147537891
gine,3,15,16,0.378372586,0.990855453,0.983609485,0.477302346,0.352776339
gine,3,15,32,0.370559328,0.998331926,0.987535245,0.323366531,0.324658219
gine,3,20,16,0.4907652,0.983046433,0.979625923,0.465791198,0.432367446
gine,3,20,32,0.426468313,0.993537383,0.986131492,0.47911277,0.375495846
gine,3,25,16,0.480125778,0.968641498,0.964956811,0.437169183,0.37518432
gine,3,25,32,0.487057896,0.987145248,0.978811206,0.300991111,0.291309431
gine,3,30,16,0.512618484,0.959980396,0.956066346,0.388374953,0.352673098
gine,3,30,32,0.5588457,0.961779454,0.954885326,0.247615309,0.259263558
mpnn,2,1,16,0.669523308,0.9988621,0.996824622,0.908496937,0.723315672
mpnn,2,1,32,0.697528234,0.998983322,0.99770335,0.818323104,0.71710902
mpnn,2,5,16,0.780306476,0.998602528,0.997636283,0.830744393,0.78147145
mpnn,2,5,32,0.793472562,0.998837005,0.997894297,0.904644169,0.812812985
mpnn,2,10,16,0.805491839,0.998285869,0.997231748,0.889889251,0.808428531
mpnn,2,10,32,0.793304843,0.999077689,0.998052118,0.901395312,0.813850499
mpnn,2,15,16,0.800160159,0.999451568,0.998671053,0.930664029,0.818656327
mpnn,2,15,32,0.86543002,0.998873345,0.997986653,0.933603379,0.886178106
mpnn,2,20,16,0.760725309,0.998246234,0.997446299,0.883638303,0.771859331
mpnn,2,20,32,0.771495797,0.998849364,0.997979027,0.90994595,0.795185407
mpnn,2,25,16,0.781098034,0.998339984,0.997349411,0.86369135,0.779347972
mpnn,2,25,32,0.795465337,0.998555032,0.997708792,0.927498176,0.823810254
mpnn,2,30,16,0.803270371,0.998978104,0.998059101,0.921306176,0.820031127
mpnn,2,30,32,0.819117996,0.999017493,0.998154439,0.949806085,0.842545432
mpnn,3,1,16,0.278005379,0.998983867,0.989399485,0.45708815,0.294350273
mpnn,3,1,32,0.471216944,0.993929525,0.988286338,0.634984714,0.469294062
mpnn,3,5,16,0.479820411,0.996987002,0.989996598,0.597168221,0.47736467
mpnn,3,5,32,0.761342792,0.979816307,0.979313779,0.748066468,0.690598111
mpnn,3,10,16,0.718581269,0.993833801,0.989386123,0.607601662,0.574723846
mpnn,3,10,32,0.689373734,0.995781476,0.994651443,0.754694501,0.652941905
mpnn,3,15,16,0.758839477,0.993535164,0.992554816,0.518013985,0.566466504
mpnn,3,15,32,0.823298597,0.994271532,0.993589387,0.747447138,0.703862876
mpnn,3,20,16,0.615733821,0.983126349,0.979381561,0.58797258,0.522359866
mpnn,3,20,32,0.759745284,0.993210257,0.98733817,0.694612696,0.655672975
mpnn,3,25,16,0.63229479,0.988082807,0.985571465,0.551362863,0.495087678
mpnn,3,25,32,0.829339141,0.996098361,0.995139796,0.754994014,0.763324157
mpnn,3,30,16,0.752840474,0.980187963,0.980008594,0.509876408,0.552556159
mpnn,3,30,32,0.846457543,0.993762974,0.9934224,0.714831893,0.727922298
